Nonlinear pressure-velocity waveforms in large arteries, shock waves and wave separation

The nonlinear inviscid 1D blood flow equations are studied analytically using the method of characteristics. The boundary value problem with a triangle-shaped boundary data at the aortic outlet is considered. The pressure-velocity profile, the shock conditions are derived as closed analytical expressions. Finally, the fully nonlinear wave separation expressions are obtained using the Riemann invariants. The results show good correspondence with the data from literature.

==> evol_data1.txt <==
t	kPa
0	0
0.01	0.32
0.02	0.64
0.03	0.96
0.04	1.28
0.05	1.6
0.06	1.92
0.07	2.24
0.08	2.56
0.09	2.88
0.1	3.2
0.11	3.52
0.12	3.84
0.13	4.16
0.14	4.48
0.15	4.8
0.16	4.48
0.17	4.16
0.18	3.84
0.19	3.52
0.2	3.2
0.21	2.88
0.22	2.56
0.23	2.24
0.24	1.92
0.25	1.6
0.26	1.28
0.27	0.96
0.28	0.64
0.29	0.32
0.3	0


==> evol_data2.txt <==
t	kPa
0.35	0
0.36	1.482639866
0.37	2.422137144
0.38	3.2
0.39	3.890876448
0.40	4.5254834
0.41	4.680934545
0.42	4.463989987
0.43	4.248801986
0.44	4.035393485
0.45	3.82378707
0.46	3.614004931
0.47	3.406068817
0.48	3.2
0.49	2.995819233
0.50	2.793546708
0.51	2.593202014
0.52	2.394804099
0.53	2.198371227
0.54	2.003920941
0.55	1.811470018
0.56	1.621034439
0.57	1.432629345
0.58	1.246269006
0.59	1.061966782
0.60	0.879735096
0.61	0.699585399
0.62	0.521528142
0.63	0.345572751
0.64	0.171727603
0.65	0


==> evol_data3.txt <==
x	kPa
-0.6	0
-0.55	0.595650117
-0.5	1.12249939
-0.45	1.6
-0.4	2.039867548
-0.35	2.449806199
-0.3	2.835202996
-0.25	3.2
-0.2	3.547184906
-0.15	3.879086241
-0.1	4.197560613
-0.05	4.50411665
2.08167E-16	4.8
0.05	4.50411665
0.1	4.197560613
0.15	3.879086241
0.2	3.547184906
0.25	3.2
0.3	2.835202996
0.35	2.449806199
0.4	2.039867548
0.45	1.6
0.5	1.12249939
0.55	0.595650117
0.6	0



==> evol_data4.txt <==
x	kPa
0.2	0
0.25	0.347184906
0.3	0.679086241
0.35	0.997560613
0.4	1.30411665
0.45	1.6
0.5	1.886253353
0.55	2.163759929
0.6	2.433275663
0.65	2.695453501
0.7	2.950862032
0.75	3.2
0.8	3.443307757
0.85	3.681176407
0.9	3.913955192
0.95	4.141957503
1	4.365465836
1.05	4.58473589
1.1	4.8
1.15	4.32249939
1.2	3.795650117
1.25	3.2
1.3	2.4984845
1.35	1.6
1.4	0


==> sep_min_closed.txt <==
t	kPa
0	0
0.020967742	0
0.041935484	0
0.062903226	25.30112661
0.083870968	34.6488996
0.10483871	66.71029821
0.125806452	116.0152014
0.146774194	86.98822438
0.167741935	59.05709657
0.188709677	78.38943503
0.209677419	147.9023171
0.230645161	407.7268362
0.251612903	969.5597939
0.272580645	1339.992177
0.293548387	1453.729136
0.314516129	1506.454163
0.335483871	1541.685951
0.356451613	1550.56957
0.377419355	1559.459916
0.398387097	1559.459916
0.419354839	1550.805887
0.440322581	1542.117184
0.461290323	1542.383078
0.482258065	1515.365812
0.503225806	1500.351227
0.524193548	1461.22179
0.54516129	1433.320196
0.566129032	1338.342347
0.587096774	1208.384323
0.608064516	1000.129503
0.629032258	749.4428466
0.65	515.2419769


==> sep_min_lin.txt <==
t	kPa
0	0
0.020967742	0
0.041935484	0
0.062903226	0
0.083870968	-22.44725738
0.10483871	-44.89451477
0.125806452	-67.34177215
0.146774194	-89.78902954
0.167741935	-67.34177215
0.188709677	-11.22362869
0.209677419	157.1308017
0.230645161	561.1814346
0.251612903	1212.151899
0.272580645	1548.860759
0.293548387	1705.991561
0.314516129	1750.886076
0.335483871	1795.780591
0.356451613	1795.780591
0.377419355	1795.780591
0.398387097	1795.780591
0.419354839	1795.780591
0.440322581	1795.780591
0.461290323	1795.780591
0.482258065	1750.886076
0.503225806	1705.991561
0.524193548	1661.097046
0.54516129	1548.860759
0.566129032	1481.518987
0.587096774	1324.388186
0.608064516	1099.915612
0.629032258	808.1012658
0.65	583.628692


==> sep_min_num.txt <==
t	kPa
0	0
0.020967742	0
0.041935484	0
0.062903226	0
0.083870968	0
0.10483871	22.44725738
0.125806452	22.44725738
0.146774194	33.67088608
0.167741935	44.89451477
0.188709677	67.34177215
0.209677419	202.0253165
0.230645161	471.3924051
0.251612903	1032.57384
0.272580645	1324.388186
0.293548387	1481.518987
0.314516129	1503.966245
0.335483871	1548.860759
0.356451613	1548.860759
0.377419355	1548.860759
0.398387097	1548.860759
0.419354839	1548.860759
0.440322581	1548.860759
0.461290323	1548.860759
0.482258065	1548.860759
0.503225806	1548.860759
0.524193548	1503.966245
0.54516129	1481.518987
0.566129032	1369.2827
0.587096774	1234.599156
0.608064516	1010.126582
0.629032258	763.2067511
0.65	538.7341772


==> sep_plus_closed.txt <==
t	        kPa
0	        0
0.020967742	0
0.041935484	0
0.062903226	86.68294995
0.083870968	189.0750466
0.10483871	379.3782506
0.125806452	838.5276894
0.146774194	1581.942064
0.167741935	2395.614687
0.188709677	2884.35698
0.209677419	3172.699601
0.230645161	3365.075309
0.251612903	3390.216719
0.272580645	3320.80384
0.293548387	3310.356644
0.314516129	3310.040434
0.335483871	3309.771026
0.356451613	3299.642978
0.377419355	3289.521656
0.398387097	3289.521656
0.419354839	3259.466565
0.440322581	3229.424363
0.461290323	3149.316346
0.482258065	2900.359879
0.503225806	2418.873459
0.524193548	1764.959021
0.54516129	1001.839114
0.566129032	499.4888619
0.587096774	221.9252615
0.608064516	110.2150994
0.629032258	33.4324778
0.65	        43.4288299


==> sep_plus_lin.txt <==
t	kPa
0	0
0.020967742	0
0.041935484	0
0.062903226	112.2362869
0.083870968	224.4725738
0.10483871	561.1814346
0.125806452	1055.021097
0.146774194	1795.780591
0.167741935	2693.670886
0.188709677	3142.616034
0.209677419	3299.746835
0.230645161	3411.983122
0.251612903	3479.324895
0.272580645	3546.666667
0.293548387	3569.113924
0.314516129	3569.113924
0.335483871	3569.113924
0.356451613	3569.113924
0.377419355	3569.113924
0.398387097	3569.113924
0.419354839	3569.113924
0.440322581	3479.324895
0.461290323	3367.088608
0.482258065	3142.616034
0.503225806	2626.329114
0.524193548	1908.016878
0.54516129	1077.468354
0.566129032	493.8396624
0.587096774	202.0253165
0.608064516	0
0.629032258	0
0.65	0


==> sep_plus_num.txt <==
t	        kPa
0	        0
0.020967742	0
0.041935484	0
0.062903226	112.2362869
0.083870968	224.4725738
0.10483871	448.9451477
0.125806452	965.2320675
0.146774194	1683.544304
0.167741935	2469.198312
0.188709677	2985.485232
0.209677419	3165.063291
0.230645161	3254.852321
0.251612903	3299.746835
0.272580645	3322.194093
0.293548387	3322.194093
0.314516129	3322.194093
0.335483871	3322.194093
0.356451613	3322.194093
0.377419355	3322.194093
0.398387097	3322.194093
0.419354839	3322.194093
0.440322581	3254.852321
0.461290323	3142.616034
0.482258065	2873.248945
0.503225806	2446.751055
0.524193548	1795.780591
0.54516129	1010.126582
0.566129032	493.8396624
0.587096774	246.9198312
0.608064516	112.2362869
0.629032258	67.34177215
0.65	        22.44725738


==> sep_tot.txt <==
t	        kPa
0	        0 
0.020967742	0
0.041935484	0
0.062903226	112.2362869
0.083870968	224.4725738
0.10483871	448.9451477
0.125806452	965.2320675
0.146774194	1683.544304
0.167741935	2469.198312
0.188709677	2985.485232
0.209677419	3367.088608
0.230645161	3905.822785
0.251612903	4669.029536
0.272580645	5073.080169
0.293548387	5207.763713
0.314516129	5275.105485
0.335483871	5320
0.356451613	5320
0.377419355	5320
0.398387097	5320
0.419354839	5275.105485
0.440322581	5230.21097
0.461290323	5140.421941
0.482258065	4826.160338
0.503225806	4264.978903
0.524193548	3479.324895
0.54516129	2581.434599
0.566129032	1908.016878
0.587096774	1459.07173
0.608064516	1122.362869
0.629032258	785.6540084
0.65	        561.1814346

